Deep Linear Discriminant Analysis with Variation for Polycystic Ovary Syndrome Classification

The polycystic ovary syndrome diagnosis is a problem that can be leveraged using prognostication based learning procedures. Many implementations of PCOS can be seen with Machine Learning but the algorithms have certain limitations in utilizing the processing power graphical processing units. The simple machine learning algorithms can be improved with advanced frameworks using Deep Learning. The Linear Discriminant Analysis is a linear dimensionality reduction algorithm for classification that can be boosted in terms of performance using deep learning with Deep LDA, a transformed version of the traditional LDA. In this result oriented paper we present the Deep LDA implementation with a variation for prognostication of PCOS.

==> plots/lda.csv <==
Epochs,loss,accuracy,val_loss,val_accuracy
0,1.018868685,0.55349797,0.856611609,0.636363626
1,0.782207608,0.676954746,0.687236607,0.636363626
2,0.694639206,0.602880657,0.677042902,0.636363626
3,0.671325207,0.676954746,0.724455357,0.636363626
4,0.671054244,0.676954746,0.677651882,0.636363626
5,0.653118789,0.676954746,0.685918212,0.636363626
6,0.6486215,0.676954746,0.682635665,0.636363626
7,0.64718467,0.676954746,0.678601146,0.636363626
8,0.641311944,0.676954746,0.684996188,0.636363626
9,0.635136425,0.676954746,0.671560884,0.636363626
10,0.621934354,0.676954746,0.66612792,0.636363626
11,0.591694951,0.683127582,0.615947306,0.636363626
12,0.545499027,0.742798328,0.589746177,0.690909088
13,0.492641717,0.783950627,0.656795561,0.690909088
14,0.456101954,0.790123463,0.510629117,0.781818211
15,0.383248955,0.851851881,0.430350691,0.763636351
16,0.356018543,0.860082328,0.447752357,0.800000012
17,0.340104938,0.864197552,0.528947651,0.781818211
18,0.341754466,0.86213994,0.457684666,0.854545474
19,0.306439638,0.878600836,0.552309275,0.781818211
20,0.292838335,0.88271606,0.432489902,0.781818211
21,0.362080663,0.841563761,0.577385843,0.709090889
22,0.35922423,0.853909492,0.412424594,0.872727275
23,0.325709283,0.855967104,0.389654636,0.818181813
24,0.307462692,0.874485612,0.459880888,0.836363614
25,0.27669403,0.901234567,0.460694671,0.854545474
26,0.253355771,0.909465015,0.530894279,0.800000012
27,0.263611525,0.903292179,0.503935099,0.836363614
28,0.267863393,0.895061731,0.598866403,0.781818211
29,0.29681617,0.884773672,0.45987916,0.854545474
30,0.230765656,0.907407403,0.47587803,0.854545474
31,0.240856096,0.913580239,0.417922467,0.890909076
32,0.215090662,0.913580239,0.433621675,0.872727275
33,0.201522857,0.92592591,0.423366934,0.872727275
34,0.218597457,0.913580239,0.447299272,0.854545474
35,0.23755914,0.899176955,0.481044173,0.854545474
36,0.251887292,0.903292179,0.380519271,0.854545474
37,0.270811677,0.888888896,0.481903732,0.763636351
38,0.282892197,0.878600836,0.434088677,0.872727275
39,0.238876969,0.911522627,0.458076894,0.872727275
40,0.225591972,0.930041134,0.703896999,0.763636351
41,0.268586278,0.903292179,0.434821993,0.872727275
42,0.23257719,0.903292179,0.469746768,0.854545474
43,0.205579892,0.934156358,0.429416388,0.836363614
44,0.19749397,0.930041134,0.441538274,0.872727275
45,0.196021482,0.92592591,0.431810945,0.818181813
46,0.194212556,0.92592591,0.418820143,0.854545474
47,0.159402668,0.952674925,0.500166416,0.836363614
48,0.171898827,0.942386806,0.452111483,0.890909076
49,0.159546241,0.960905373,0.545303583,0.854545474
50,0.165845245,0.950617313,0.466668397,0.872727275
51,0.159165308,0.948559642,0.5807302,0.854545474
52,0.16387786,0.944444418,0.51257664,0.872727275
53,0.167518228,0.940329194,0.552339256,0.854545474
54,0.171646699,0.944444418,0.59265846,0.872727275
55,0.189543784,0.923868299,0.510952294,0.854545474
56,0.157209933,0.944444418,0.561233699,0.872727275
57,0.165143862,0.948559642,0.611775041,0.854545474
58,0.156041548,0.94650203,0.509198844,0.872727275
59,0.159294993,0.948559642,0.490125,0.872727275
60,0.137126967,0.958847761,0.518429279,0.872727275
61,0.145847619,0.954732537,0.571631074,0.872727275
62,0.15421322,0.94650203,0.555782557,0.872727275
63,0.165330976,0.938271582,0.504563034,0.872727275
64,0.117342174,0.971193433,0.491418332,0.836363614
65,0.11366877,0.975308657,0.556601763,0.854545474
66,0.106671318,0.969135821,0.526818752,0.872727275
67,0.102064267,0.977366269,0.539562106,0.836363614
68,0.106734492,0.973251045,0.53069979,0.890909076
69,0.121243432,0.965020597,0.588916183,0.836363614
70,0.127605647,0.956790149,0.563827097,0.836363614
71,0.117018297,0.960905373,0.613871932,0.872727275
72,0.113790594,0.971193433,0.614186466,0.872727275
73,0.106876604,0.965020597,0.561624765,0.909090936
74,0.131214812,0.94650203,0.658444703,0.872727275
75,0.130633742,0.958847761,0.579474509,0.836363614
76,0.126394123,0.962962985,0.619158328,0.872727275
77,0.095228016,0.975308657,0.512501717,0.854545474
78,0.101405576,0.962962985,0.64652884,0.836363614
79,0.101208553,0.971193433,0.458909273,0.854545474
80,0.094006605,0.975308657,0.572925746,0.854545474
81,0.095599316,0.973251045,0.590769947,0.854545474
82,0.091075659,0.975308657,0.548799515,0.836363614
83,0.083761811,0.977366269,0.631051123,0.854545474
84,0.080237024,0.977366269,0.641129076,0.836363614
85,0.097890571,0.969135821,0.748969495,0.836363614
86,0.115423255,0.954732537,0.623623312,0.836363614
87,0.113833465,0.967078209,0.680661976,0.872727275
88,0.086092643,0.981481493,0.72358042,0.854545474
89,0.087644964,0.979423881,0.666084588,0.854545474
90,0.072722659,0.979423881,0.702267528,0.836363614
91,0.067961767,0.983539104,0.753635228,0.854545474
92,0.107132174,0.967078209,0.734884739,0.854545474
93,0.097052693,0.965020597,0.704374969,0.872727275
94,0.083403915,0.971193433,0.700936794,0.836363614
95,0.113873906,0.969135821,0.652476072,0.890909076
96,0.103461869,0.960905373,0.642325222,0.872727275
97,0.095875047,0.967078209,0.709410846,0.836363614
98,0.077869646,0.975308657,0.708043337,0.854545474
99,0.071461104,0.983539104,0.723643422,0.890909076


==> plots/svm.csv <==
Epochs,loss,accuracy,val_loss,val_accuracy
0,0.714408398,0.742798328,0.680681825,0.854545474
1,0.642495036,0.913580239,0.62546277,0.890909076
2,0.579416811,0.971193433,0.574735582,0.890909076
3,0.511299908,0.973251045,0.526968896,0.890909076
4,0.450909436,0.969135821,0.485447019,0.890909076
5,0.3889561,0.973251045,0.451393902,0.890909076
6,0.338857979,0.977366269,0.427277267,0.890909076
7,0.299226552,0.973251045,0.412676126,0.890909076
8,0.262388051,0.973251045,0.405562997,0.890909076
9,0.241036132,0.973251045,0.404241294,0.890909076
10,0.2265663,0.975308657,0.406284124,0.890909076
11,0.216031119,0.975308657,0.410365343,0.890909076
12,0.207485244,0.977366269,0.415126145,0.890909076
13,0.196165219,0.975308657,0.420162439,0.890909076
14,0.18758601,0.975308657,0.424997717,0.890909076
15,0.179490998,0.973251045,0.429810286,0.890909076
16,0.184648901,0.973251045,0.433956444,0.890909076
17,0.178842098,0.975308657,0.43788591,0.890909076
18,0.171980619,0.979423881,0.441578716,0.890909076
19,0.180978373,0.977366269,0.444502801,0.890909076
20,0.170665622,0.975308657,0.447158605,0.890909076
21,0.163264036,0.977366269,0.449645132,0.890909076
22,0.176987112,0.975308657,0.450993627,0.890909076
23,0.159691706,0.971193433,0.452894896,0.890909076
24,0.160114393,0.975308657,0.454028368,0.890909076
25,0.161716923,0.975308657,0.455521107,0.890909076
26,0.15828599,0.979423881,0.456646591,0.890909076
27,0.16021122,0.977366269,0.457832545,0.890909076
28,0.162036598,0.975308657,0.458461732,0.890909076
29,0.159962118,0.975308657,0.459074587,0.890909076
30,0.162265301,0.973251045,0.460128099,0.890909076
31,0.156221449,0.973251045,0.460163414,0.890909076
32,0.149465635,0.977366269,0.460609436,0.890909076
33,0.149321213,0.977366269,0.461405277,0.890909076
34,0.153848439,0.973251045,0.462362885,0.890909076
35,0.151757374,0.975308657,0.462209761,0.890909076
36,0.153218195,0.979423881,0.463336021,0.890909076
37,0.151571974,0.971193433,0.464174658,0.890909076
38,0.143660039,0.979423881,0.464435607,0.890909076
39,0.155171692,0.973251045,0.46403712,0.890909076
40,0.160531312,0.973251045,0.463736206,0.890909076
41,0.146223724,0.975308657,0.464433581,0.890909076
42,0.149356917,0.975308657,0.464367896,0.890909076
43,0.148123816,0.975308657,0.464721054,0.890909076
44,0.148071796,0.975308657,0.46447143,0.890909076
45,0.142154574,0.975308657,0.465296,0.890909076
46,0.141289651,0.975308657,0.465262562,0.890909076
47,0.152328372,0.975308657,0.465686202,0.890909076
48,0.140048191,0.975308657,0.46515131,0.890909076
49,0.14390409,0.971193433,0.464869052,0.890909076
50,0.138899282,0.977366269,0.465600491,0.890909076
51,0.144904092,0.973251045,0.465667635,0.890909076
52,0.148714751,0.975308657,0.465741605,0.890909076
53,0.131512761,0.975308657,0.465850562,0.890909076
54,0.137328178,0.975308657,0.466936976,0.890909076
55,0.136709034,0.975308657,0.467272669,0.890909076
56,0.135042325,0.977366269,0.467156678,0.890909076
57,0.134594724,0.977366269,0.468033731,0.890909076
58,0.125513628,0.977366269,0.468882233,0.890909076
59,0.138375014,0.975308657,0.468877345,0.890909076
60,0.140445665,0.975308657,0.468937129,0.890909076
61,0.137518853,0.977366269,0.468484789,0.890909076
62,0.135902807,0.977366269,0.468527555,0.890909076
63,0.134876713,0.975308657,0.468610853,0.890909076
64,0.143844992,0.975308657,0.467908889,0.890909076
65,0.137229055,0.975308657,0.467337847,0.890909076
66,0.136444449,0.977366269,0.467037141,0.890909076
67,0.134885639,0.975308657,0.467475444,0.890909076
68,0.136415437,0.975308657,0.468015641,0.890909076
69,0.128127962,0.975308657,0.468419522,0.890909076
70,0.135191277,0.969135821,0.468737662,0.890909076
71,0.131912991,0.975308657,0.469026357,0.890909076
72,0.131996691,0.973251045,0.468613476,0.890909076
73,0.135494322,0.975308657,0.467940897,0.890909076
74,0.135586217,0.975308657,0.467894524,0.890909076
75,0.137038946,0.973251045,0.467207879,0.890909076
76,0.133958265,0.977366269,0.467256308,0.890909076
77,0.1304387,0.975308657,0.467327178,0.890909076
78,0.125108808,0.975308657,0.468078852,0.890909076
79,0.133913174,0.977366269,0.46823281,0.890909076
80,0.134119138,0.975308657,0.468668699,0.890909076
81,0.124661438,0.977366269,0.468506753,0.890909076
82,0.127194345,0.975308657,0.468742609,0.890909076
83,0.128224924,0.973251045,0.469122797,0.890909076
84,0.132255793,0.977366269,0.46882233,0.890909076
85,0.134370923,0.971193433,0.468467146,0.890909076
86,0.126913488,0.979423881,0.467301399,0.890909076
87,0.119373068,0.975308657,0.467703223,0.890909076
88,0.124906279,0.975308657,0.468584567,0.890909076
89,0.123728171,0.975308657,0.467602968,0.890909076
90,0.127976686,0.975308657,0.467791378,0.890909076
91,0.120637648,0.979423881,0.469163626,0.890909076
92,0.128887087,0.975308657,0.469790488,0.890909076
93,0.140264347,0.971193433,0.471167266,0.890909076
94,0.132236242,0.971193433,0.46975112,0.890909076
95,0.125910163,0.977366269,0.469342291,0.890909076
96,0.129846454,0.975308657,0.46916309,0.890909076
97,0.133079946,0.977366269,0.468834072,0.890909076
98,0.129137173,0.975308657,0.469076306,0.890909076
99,0.120937087,0.977366269,0.469303697,0.890909076

